Varia\c{c}\~oes do Problema de Dist\^ancia de Rearranjos

Considering a pair of genomes, the goal of rearrangement distance problems is to estimate how distant these genomes are from each other based on genome rearrangements. Seminal works in genome rearrangements assumed that both genomes being compared have the same set of genes (balanced genomes) and, furthermore, only the relative order of genes and their orientations, when they are known, are used in the mathematical representation of the genomes. In this case, the genomes are represented as permutations, originating the Sorting Permutations by Rearrangements problems. The main problems of Sorting Permutations by Rearrangements considered DCJs, reversals, transpositions, or the combination of both reversals and transpositions, and these problems have their complexity known. Besides these problems, other ones were studied involving the combination of transpositions with one or more of the following rearrangements: transreversals, revrevs, and reversals. Although there are approximation results for these problems, their complexity remained open. Some of the results of this thesis are the complexity proofs for these problems. Furthermore, we present a new 1.375-approximation algorithm, which has better time complexity, for the Sorting Permutations by Transpositions. When considering unbalanced genomes, it is necessary to use insertions and deletions to transform one genome into another. In this thesis, we studied Rearrangement Distance problems on unbalanced genomes considering only gene order and their orientations (when they are known), as well as Intergenic Rearrangement Distance problems, which incorporate the information regarding the size distribution of intergenic regions, besides the use of gene order and their orientations (when they are known). We present complexity proofs and approximation algorithms for problems that include reversals and transpositions.

==> contributors.txt <==
% Estilo para Teses do Instituto de Computacao da UNICAMP
% Traduzido e Adaptado a partir de suthesis.sty
% Welson R. Jacometti - 03.06.1992
%
% Modificacoes e correcoes introduzidas por:
% Pedro J. de Rezende - 14.05.1993
% Pedro J. de Rezende - 23.10.1996
%
% Adaptacao para capa com janela e inclusao de opcao para doutorado:
% Pedro J. de Rezende - 19.11.1996
%
% Revisao de formato para conformidade com novas recomendacoes da DAC:
% Pedro J. de Rezende - 25.04.1997
%
% Revisao de formato para conformidade com composicao de banca de doutorado:
% Pedro J. de Rezende - 13.10.1997
%
% Revisao para constar co-orientador na pagina correta e nao na banca:
% Pedro J. de Rezende - 3.11.1997
%
% Revisao na ordem das paginas e para deixar paginas em branco na contagem
% para substituicao pela ficha catalografica e pela folha com a assinatura da banca:
% Rodolfo Jardim de Azevedo - 18.06.2002
%
% Revisao para numerar *todas* as paginas como requer a Grafica da UNICAMP
% Pedro J. de Rezende - 5.07.2002
%
% Revisao para oferecer a opcao de nao mostrar as paginas de ficha catalografica,
% assinatura da banca e texto mencionando a versao final
% Jeronimo Pellegrini - 24.05.2006
%
% Revisao de formato para conformidade com as novas normas da UNICAMP, conforme
% Informacao CCPG/002/06
% Jeronimo Pellegrini e Pedro J. de Rezende - 01.12.2006
%
% Revisao para compatibilizar com o pacote color (alteracao feita substituindo a definicao de \@xfloat).
% Pedro J. de Rezende - 10.06.2010
%
% Revisao para adicionar nome do autor e cabecalho com nome do Instituto de Computacao na folha inicial 
% Pedro J. de Rezende - 13.06.2012
%
% Branch para versões em Inglês
% Matheus Mota 25.06.2012
%
% Revisao para adicionar traducao de todos os termos na capa
% Rodrigo D. A. Senra - 04.11.2012
%
% Final hacking to produce a coherent set of front pages, starting
% with the very bad template supplied by Unicamp's PRPG.
% Hey! I've never hacked LaTeX before!
% Paulo Licio de Geus - 20121105
%
% Revisao para unificar os modelos em ingles e em portugues da PRPG.
% Caio Hoffman - 15.11.2012
%
% Revisao e correcao do modelo unificado em ingles/portugues/espanhol.
% Caio Hoffman - 18.12.2012
%
% Revisao e correcao. Adicao da possibilidade de dedicatoria e epigrafe.
% Caio Hoffman - 24.12.2012
%
% Modifcacao para alternar entre versao final e nao final.
% Caio Hoffman - 12.02.2013
%
% Revisao e correcao.
% Caio Hoffman - 05.03.2013
%
% Insercao da opcao de co-tutela.
% Caio Hoffman - 14.05.2013
%
% Normalizacao do leiaute, segundo a PRPG:
% todo texto das paginas em romano deve iniciar em pagina impar
% mesmo quando a tese e doubled-sided. A excecao da ficha catalografica.
% Caio Hoffman - 07.06.2013
%
% Small caps com italico folha de apresentacao.
% Caio Hoffman - 15.06.2013
%
% Re-inclui condicionais para a adição das páginas de tabelas e figuras
% Inclui função para definir ficha catalografica (\fichacatalografica)
% Inclui função para definir a ata (\assinaturabanca)
% André C. Silva - 03.07.2013
%
% Correcao de numeracao de paginas.
% Caio Hoffman - 30.08.2013
%
% Inclusao do setimo membro da banca
% Correcao de numeracao de paginas e bookmark para referencias
% Heiko Hornung - 23.10.2013
%
% Funcao para incluir a folha de rosto assinada pelo orientador.
% Correcoes no texto em espanhol.
% Caio Hoffman - 27.11.2013
%
% Inclusao de possibilidade de listas no prefacio com as paginas
% espacadas conforme norma da PRPG.
% Caio Hoffman - 02.12.2013
%
% Comando para listas de siglas, etc.
% Modificacao de pacote para classe.
% Caio Hoffman - 11.02.2014
%
% Inclusao de comandos para abstract, resumen e resumo.
% Hifenizacao para textos em idiomas estrangeiros.
% Caio Hoffman - 23.06.2014 
%
% G.P. Telles e Karina Taguchi, 10/06/2015
% Correção da numeração das páginas, remoção do copyright, remoção de Post.
% Correção das definições de theabstract, elresumen e oresumo.
%
% G.P. Telles, 21/08/2015
% ic-tese-v3
%
% G.P. Telles e Hélio Pedrini, 02/09/2015 e 04/09/2015
% Correções na numeração das páginas e acentos.
%
% G.P. Telles, 08/10/2015
% Adequação às modificações pela CCPG: página de título sem
% assinatura, com nova redação de cotutela e nova página de aprovação.
%
% G.P. Telles, 06/11/2015
% Ajustes de traduções e espaçamentos.
%
% G.P. Telles, 04/12/2015
% Depois da devolução de uma dissertação pela prpg, ajustes de
% traduções, formato e textos para ficar o mais próximo possível do
% modelo, mesmo sabendo que ele é mal especificado, inconsistente,
% anti-estético e ilógico.
%
% G.P. Telles, 16/12/2015
% Correção de uma palavra errada, inversão thesis/dissertation.
%
% G.P. Telles, 05/01/2016
% Enquanto a prpg não decide como é o modelo, o estilo vai sendo modificado e 
% desmodificado.
%
% G.P. Telles, 01/02/2016
% Enquanto a prpg não decide como é o modelo, o estilo vai sendo modificado e 
% desmodificado (2).
%
% G.P. Telles, 12/12/2017
% Alguém notou que eu não obedeci à regra que manda colocar o número
% da página no canto superior direito das capitulares, o que é muito,
% muito feio.  Uma pena.
%
% G.P. Telles, 17/10/2018
% Adequado à Inf. CCPG 002/2018.
%
% G.P. Telles, 23/04/2020
% Mais uma inversão Thesis/Dissertation, Inf. CCPG 001/2019.
%

